Large amplitude periodic outbursts and long period variables in the VVV VIRAC2-$\beta$ database

The VISTA Variables in the Via Lactea (VVV) survey obtained near-infrared photometry toward the Galactic bulge and the southern disc plane for a decade (2010 - 2019). We designed a modified Lomb-Scargle method to search for large-amplitude ($\Delta$Ks > 1.5 mag) mid to long-term periodic variables (P > 10 d) in the 2nd version of VVV Infrared Astrometric Catalogue (VIRAC2-$\beta$). In total, 1520 periodic sources were discovered, including 59 candidate periodic outbursting young stellar objects (YSOs), based on the unique morphology of the phase-folded light curves, proximity to Galactic HII regions and mid-infrared colours. Five sources are spectroscopically confirmed as accreting YSOs. Both fast-rise/slow-decay and slow-rise/fast-decay periodic outbursts were found, but fast-rise/slow-decay outbursts predominate at the highest amplitudes. The multi-wavelength colour variations are consistent with a variable mass accretion process, as opposed to variable extinction. The cycles are likely to be caused by dynamical perturbations from stellar or planetary companions within the circumstellar disc. An additional search for periodic variability amongst YSO candidates in published Spitzer-based catalogues yielded a further 71 candidate periodic accretors, mostly with lower amplitudes. These resemble cases of pulsed accretion but with unusually long periods and greater regularity. The majority of other long-period variables are pulsating dusty Miras with smooth and symmetric light curves. We find that some Miras have redder $W3 - W4$ colours than previously thought, most likely due to their surface chemical compositions.

==> reference.txt <==

\section*{Reference}

\noindent
[1] Muzerolle, J., Flaherty, K., Balog, Z., Beck,T. \& Gutermuth, R.  The Inner Disk and Accretion Flow of the Close Binary DQ Tau. {\it Astrophys. J.} {\bf 877} (1), 29 (2019).

\noindent
[2]    Jensen, E. et al. Periodic Accretion from a Circumbinary Disk in the Young Binary UZ Tau E, {\it Astron. J. } {\bf 134}, 241-251 (2007).

\noindent
[3] Tofflemire, B. M., Mathieu, R. D., Herczeg,  G.  J.,  Akeson,  R.  L.  \&  Ciardi,D.  R. Pulsed  Accretion  in  the  T Tauri Binary TWA 3A. {\it Astrophys. J.} {\bf 842} (2), L12  (2017).

\noindent
[4] Muzerolle,  J.,  Furlan,  E.,  Flaherty,  K.,Balog,  Z. \&  Gutermuth,  R. Pulsed accretion   in   a   variable   protostar. {\it Nature} {\bf 493} (7432),  378–380  (2013).

\noindent
[5]    Hodapp, K. W. \& Chini, R. Periodic Accretion Instabilities in the Protostar L1634 IRS7. {\it Astrophys. J.} {\bf 813} (2), 107 (2015).

\noindent[6]   Lee, Y.-H. et al.  Young Faithful: The Eruptions of EC 53 as It Cycles through Filling and Draining the Inner Disk. {\it Astrophys. J.} {\bf 903} (1), 5 (2020). 

\noindent[7]    Dahm, S. E. \& Hillenbrand, L. A.  Periodic Eruptive Variability of the Isolated Pre-main-sequence Star V347 Aurigae. {\it Astron. J. } {\bf 160} (6), 278 (2020).

\noindent[8]    Segura-Cox, D. M. et al. Four annular structures in a protostellar disk less than 500,000 years old. {\it Nature} {\bf 586} (7828),228–231 (2020).

\noindent[9]   Minniti, D. et al. VISTA Variables in the Via Lactea (VVV): The public ESO near-IR variability survey of the Milky Way. {\it New Astronomy} {\bf 15}, 433–443 (2010).

\noindent[10]  Audard, M. et al. Episodic Accretion in Young Stars. {\it Protostars and Planets VI} 387–410 (2014).

\noindent[11] Kadam, K., Vorobyov, E., Reg\'aly, Z.,  K\'osp\'al, \'A. \& \'Abrah\'am, P. Eruptive Behavior of Magnetically Layered Protoplanetary Disks in Low-metallicity Environments. {\it Astrophys. J.} {\bf 895}, 41 (2020).

\noindent[12] Saito, R. K. et al. VVV DR1: The first data release of the Milky Way bulge and southern plane from the near-infrared ESO public survey VISTA variables in the V\'ia L\'actea. {\it  Astron. Astrophys.} {\bf 537}, A107 (2012).

\noindent[13] Minniti D., 2016, in Galactic Surveys: New Results on Formation, Evolution, Structure and Chemical Evolution of the Milky Way. p. 1

\noindent[14] Alonso-Garc\'ia J. et al. Variable Stars in the VVV Globular Clusters. I. 2MASS-GC 02 and Terzan 10. {\it Astron. J. } {\bf 149} (3), 99 (2015).

\noindent[15] Contreras Pe\~na C. et al. A population of eruptive variable protostars in VVV. {\it Mon. Not. R. Astron. Soc. } {\bf 465}, 3011–3038 (2017). 

\noindent[16] Molnar, T. A. et al. Variable star classification across the Galactic bulge and disc with the VISTA Variables in the V\'ia L\'actea survey. {\it Mon. Not. R. Astron. Soc. } (2021).

\noindent[17]  Smith L. C. et al. VIRAC: the VVV Infrared Astrometric Catalogue. {\it Mon. Not. R. Astron. Soc. } {\bf 474}, 1826–1849 (2018).

\noindent[18] Zechmeister M. \& K\"urster M. The generalised   Lomb-Scargle   periodogram. A  new  formalism  for  the  floating-mean   and   Keplerian   periodograms. {\it  Astron. Astrophys.} {\bf 496},  577–584  (2009).

\noindent[19] Stellingwerf R. F. Period Determination Using Phase Dispersion Minimization. {\it Astrophys. J.} {\bf 224}, 953 (1978).

\noindent[20] Whitelock, P. A., Feast, M. W. \& Van Leeuwen,  F.    AGB  variables  and  the Mira period-luminosity relation. {\it Mon. Not. R. Astron. Soc. } 386(1), 313–323 (2008).

\noindent[21] Bouvier J. et al. Magnetospheric accretion-ejection processes in the classical T Tauri star AA Tauri. {\it  Astron. Astrophys.} {\bf 463}, 1017 (2007).

\noindent[22] Marton G. et al. An all-sky support vector machine selection of WISE YSO candidates. {\it Mon. Not. R. Astron. Soc. } {\bf 458}, 3479 (2016).

\noindent[23] Kuhn M. A. et al. SPICY: The Spitzer/IRAC Candidate YSO Catalog for the Inner Galactic Midplane. {\it Astrophys. J. Supp. Ser.} {\bf 254}, 33 (2021).


\noindent[24]  Guo Z. et al. Analysis of physical processes in eruptive YSOs with near-infrared spectra and multi wavelength light curves. {\it Mon. Not. R. Astron. Soc. } {\bf 504} (1), 830–856 (2021).

\noindent[25] Lada C. J. Star formation: from OB associations to protostars. in Peimbert M., Jugaku J., eds, IAU Symposium Vol. {\bf 115}, Star Forming Regions. pp 1–17 (1987).

\noindent[26] Benjamin R. A. et al. GLIMPSE. I. An SIRTF Legacy Project to Map the Inner Galaxy. {\it Publ. Astron. Soc. Pacif.} {\bf 115}, 953 (2003).

\noindent[27] Carey S. J. et al. MIPSGAL: A Survey of the Inner Galactic Plane at 24 and 70 $\mu$m. {\it Publ. Astron. Soc. Pacif.} {\bf 121}, 76 (2009).

\noindent[28] Wright E. L. et al. The Wide-field Infrared Survey Explorer (WISE): Mission Description and Initial On-orbit Performan. {\it Astron. J. } {\bf 140}, 1868 (2010).

\noindent[29] Robitaille T. P. et al. Intrinsically Red Sources Observed by Spitzer in the Galactic Midplane. {\bf Astron. J. } {\bf 136}, 2413 (2008).


\noindent[30] Cody A. M. et al. A Continuum of Accretion Burst Behavior in Young Stars Observed by K2. {\it Astrophys. J.} {\bf 836}, 41 (2017).

\noindent[31] Hillenbrand L. A. et al. Gaia 17bpi: An FU Ori-type Outburst. {\it Astrophys. J.} {\bf 869}, 146 (2018).

\noindent[32] Mainzer A. et al., Initial Performance of the NEOWISE Reactivation Mission. {\it Astrophys. J.} {\bf 792}, 30 (2014).

\noindent[33] K\'osp\'al \'A. et al. Spots, Flares, Accretion, and Obscuration in the Pre-main-sequence Binary DQ Tau. {\it Astrophys. J.} {\bf 862} (1), 44 (2018).

\noindent[34] D'Angelo C. R. \& Spruit, H. C. Accretion discs trapped near corotation. {\it Mon. Not. R. Astron. Soc. } {\bf 420}, 416–429 (2012).


\noindent[35] Clarke C. J., Armitage P. J., Smith K. W. \& Pringle J. E. Magnetically modulated accretion in T Tauri stars. {\it Mon. Not. R. Astron. Soc. } {\bf 273}, 639 (1995). 

\noindent[36] Armitage P. J. EXor Outbursts from Disk Amplification of Stellar Magnetic Cycles. {\it Astrophys. J.} {\bf 833}, 15, (2016).


\noindent[37] Dunhill A. C., Cuadra J., Dougados C. Precession and accretion in circumbinary discs: the case of HD 104237. {\it Mon. Not. R. Astron. Soc. } {\bf 448}, 3545, (2015).

\noindent[38] Mu\~noz, D. J. \& Lai, D.  Pulsed Accretion onto Eccentric and Circular Binaries. {\it Astrophys. J.} {\bf 827} (1), 43 (2016).

\noindent[39] Kuruwita, R. L., Federrath, C. \& Haugb{\o}lle, T.  The dependence of episodic accretion on  eccentricity  during  the  formation  of binary stars. {\it  Astron. Astrophys.} {\bf 641}, A59 (2020).

\noindent[40] Teyssandier, J. \& Lai, D.   Pulsed disc accretion driven by Hot jupiters. {\it Mon. Not. R. Astron. Soc. } {\bf 495} (4),  3920–3928  (2020).

\noindent[41] Ferreira Lopes, C. E. et al. The VISTA Variables in the V\'ia L\'actea infrared variability catalogue (VIVA-I). {\it Mon. Not. R. Astron. Soc. } {\bf 496} (2), 1730–1756 (2020).

\noindent[42] Medina, N. et al. The G 305 Starforming Region. II. Irregular Variable Stars. {\it Astrophys. J.} {\bf 914} (1), 28 (2021). 

\noindent[43] Alonso-Garc\'ia, J. et al. Variable stars in the VVV globular clusters. II. NGC 6441, NGC 6569, NGC 6626 (M 28), NGC 6656 (M 22), 2MASS-GC 02, and Terzan 10. {\it  Astron. Astrophys.} {\bf 651}, A47 (2021).

\noindent[44] Bhardwaj, A. et al. Galactic bulge population II Cepheids in the VVV survey: period-luminosity relations and a distance to the Galactic centre. {\it  Astron. Astrophys.} {\bf 605}, A100 (2017). 

\noindent[45] Minniti, D. et al. Characterization of the VVV Survey RR Lyrae Population
across the Southern Galactic Plane. {\it Astron. J. } {\bf 153} (4), 179 (2017). 

\noindent[46] Botan, E. et al. Unveiling short-period binaries in the inner VVV bulge. {\it Mon. Not. R. Astron. Soc. } {\bf 504} (1), 654–666 (2021).

\noindent[47] Contreras Peña, C. et al. Infrared spectroscopy of eruptive variable protostars from VVV. {\it Mon. Not. R. Astron. Soc. } {\bf 465}, 3039–3100 (2017).

\noindent[48] Guo, Z. et al. Short- and long-term near infrared spectroscopic variability of eruptive protostars from VVV. {\it Mon. Not. R. Astron. Soc. } {\bf 492} (1), 294–314 (2020).

\noindent[49] Schechter, P. L., Mateo, M. \& Saha, A. DOPHOT, a CCD photometry program:
Description and tests. {\it Publications of the Astronomical Society of the Pacific} {\bf 105}, 1342 (1993).

\noindent[50] Alonso-Garc\'ia, J. et al. Uncloaking Globular Clusters in the Inner Galaxy. {\it Astron. J. } {\bf 143}, 70 (2012).

\noindent[51] Alonso-Garc\'ia, J. et al. Milky Way demographics with the VVV survey. IV. PSF photometry from almost one billion stars in the Galactic bulge and adjacent southern
disk. {\it  Astron. Astrophys.} {\bf 619}, A4 (2018).

\noindent[52] Lucas, P. W. et al. Extreme infrared variables from UKIDSS - II. An end-of-survey catalogue of eruptive YSOs and unusual stars. {\it Mon. Not. R. Astron. Soc. } {\bf 472} (3), 2990–3020 (2017). 

\noindent[53] Koenig, X. P. \& Leisawitz, D. T. A Classification Scheme for Young Stellar Objects Using the Wide-field Infrared Survey Explorer AllWISE Catalog: Revealing Low Density Star Formation in the Outer Galaxy. {\it Astrophys. J.} {\bf 791} (2), 131 (2014).

\noindent[54] Lee, J.-E. et al. AGB Interlopers in YSO Catalogs Hunted out by NEOWISE. {\it Astrophys. J.} {\bf 916} (2), L20 (2021).

\noindent[55] Chiang, E. I. \& Murray-Clay, R. A. The Circumbinary Ring of KH 15D. {\it Astrophys. J.} {\bf 607} (2), 913–920 (2004).


\noindent[56] Meyer, M. R., Calvet, N. \& Hillenbrand, L. A. Intrinsic Near-Infrared Excesses of T Tauri Stars: Understanding the Classical T Tauri Star Locus. {\it Astron. J. } {\bf 114}, 288–300 (1997).

\noindent[57] Pecaut, M. J. \& Mamajek, E. E. Intrinsic Colors, Temperatures, and Bolometric Corrections of Pre-main-sequence Stars. {\it Astrophys. J. Supp. Ser.} {\bf 208}, 9 (2013).

\noindent[58] Wang, S. \& Chen, X. The Optical to Mid-infrared Extinction Law Based on
the APOGEE, Gaia DR2, Pan-STARRS1, SDSS, APASS, 2MASS, and WISE Surveys. {\it Astrophys. J.} {\bf 877} (2), 116 (2019).

\noindent[59] K\'osp\'al, \'A. et al. The outburst and nature of two young eruptive stars in the North America Pelican Nebula Complex. {\it  Astron. Astrophys.} {\bf 527}, A133 (2011).

\noindent[60] Scholz, A., Mu\v{s}i\'c, K. \& Geers, V. The young low-mass star ISO-Oph-50: extreme variability induced by a clumpy, evolving circumstellar disc. {\it Mon. Not. R. Astron. Soc. } {\bf 451} (1), 26–33 (2015).

\noindent[61] Covey, K. R., Larson, K. A., Herczeg, G. J. \& Manara, C. F. A Differential Measurement of Circumstellar Extinction for AA Tau’s 2011 Dimming Event. {\it Astron. J. } {\bf 161} (2), 61 (2021).

\noindent[62] Herter, T., et al. TSPEC4: near-IR spectroscopy for the SOAR telescope. {\it Proc. SPIE} {\bf 11447}, 114476L, (2020).


\noindent[63] Vacca, W. D., Cushing, M. C. \& Rayner, J. T. A Method of Correcting Near-Infrared Spectra for Telluric Absorption. {\it Publ. Astron. Soc. Pacif.} {\bf 115} (805), 389–409 (2003).

\noindent[64] Cushing, M. C., Vacca, W. D. \& Rayner, J. T. Spextool: A Spectral Extraction Package for SpeX, a 0.8-5.5 Micron Cross-Dispersed Spectrograph. {\it Publ. Astron. Soc. Pacif.} {\bf 116} (818), 362–376 (2004).

\noindent[65] Molina, C. N. et al. Long-term stellar variability in the Galactic Centre region. {\it Mon. Not. R. Astron. Soc. } {\bf 482} (4), 5567–5586 (2019).

\noindent[66] Peretto, N. \& Fuller, G. A. The initial conditions of stellar protocluster formation. I. A catalogue of Spitzer dark clouds. {\it  Astron. Astrophys.} {\bf 505} (1), 405–415 (2009). 

\noindent[67] Rebull, L. M. et al. Rotation of Low mass Stars in Taurus with K2. {\it Astron. J. } {\bf 159} (6), 273 (2020).

\noindent[68] Teixeira, G. D. C. et al. Photometric variability of massive young stellar
objects. {\it  Astron. Astrophys.} {\bf 619}, A41 (2018).

\noindent[69] Chen, X. et al. Newly Identified Extended Green Objects (EGOs) from the Spitzer GLIMPSE II Survey. I. Catalog. {\it Astrophys. J. Supp. Ser.} {\bf 206} (1), 9 (2013).

\noindent[70] Robitaille, T. P., Whitney, B. A., Indebetouw, R. \& Wood, K. Interpreting Spectral Energy Distributions from Young Stellar Objects. II. Fitting Observed SEDs
Using a Large Grid of Precomputed Models. {\it Astrophys. J. Supp. Ser.} {\bf 169}, 328–352 (2007).

\noindent[71] Catelan, M., Dekany, I., Hempel, M. \& Minniti, D. Stellar Variability in the VVV Survey: An Update. {\it Boletin de la Asociacion Argentina de Astronomia La Plata Argentina} {\bf 56}, 153– 162 (2013).

\noindent[72] H\"ofner, S. \& Olofsson, H. Mass loss of stars on the asymptotic giant branch. Mechanisms, models and measurements. {A\&ARv} {\bf 26} (1), 1 (2018).

\noindent[73] Fleischer, A. J., Gauger, A. \& Sedlmayr, E. Circumstellar dust shells around long period variables. I. Dynamical models of Cstars including dust formation, growth and evaporation. {\it  Astron. Astrophys.} {\bf 266}, 321–339 (1992) .

\noindent[74]  Whitelock, P. A., Menzies, J. W., Feast, M. W., Nsengiyumva, F. \& Matsunaga, N. The Local Group galaxy NGC 6822 and its asymptotic giant branch stars.
{\it Mon. Not. R. Astron. Soc. } {\bf 428} (3), 2216–2231 (2013).

\noindent[75] Huang, C. D. et al. Hubble Space Telescope Observations of Mira Variables in the SN Ia Host NGC 1559: An Alternative Candle to Measure the Hubble Constant.
{\it Astrophys. J.} {\bf 889} (1), 5 (2020). 

\noindent[76] Matsunaga, N. et al. A near-infrared survey of Miras and the distance to
the Galactic Centre. {\it Mon. Not. R. Astron. Soc. } {\bf 399} (4), 1709–1729 (2009).  

\noindent[77] Mowlavi, N. et al. Gaia Data Release 2. The first Gaia catalogue of long-period variable candidates. {\it  Astron. Astrophys.} {\bf 618}, A58 (2018).

\noindent[78] Feast, M. Kerschbaum, F., Charbonnel, C. \& Wing, R. F. (eds) C– and O–Rich Miras and Galactic Structure. Why Galaxies Care About AGB Stars: Their Importance as Actors and Probes, {\it Astronomical Society of the Pacific Conference Series}, {\bf 378}, 479 (2007).

\noindent[79] Jayasinghe, T. et al. The ASAS-SN catalogue of variable stars I: The Serendipitous Survey. {\it Mon. Not. R. Astron. Soc. } {\bf 477} (3), 3145–3163 (2018).

\noindent[80] Jayasinghe, T. et al. The ASAS-SN catalogue of variable stars - II. Uniform classification of 412000 known variables. {\it Mon. Not. R. Astron. Soc. } {\bf 486} (2), 1907–1943 (2019).

\noindent[81] Groenewegen, M. A. T. \& Blommaert, J. A. D. L. Mira variables in the
OGLE bulge fields. {\it  Astron. Astrophys.} {\bf 443} (1), 143–156 (2005).

\noindent[82] Gaia Collaboration et al. Gaia Data Release2. Summary of the contents and survey properties. {\it  Astron. Astrophys.} {\bf 616}, A1 (2018).

\noindent[83] Yuan, W. et al. Large Magellanic Cloud Near-infrared Synoptic Survey.
V. Period-Luminosity Relations of Miras. {\it Astron. J. } {\bf 154} (4), 149 (2017).

\noindent[84] Olivier, E. A., Whitelock, P. \& Marang, F. Dust-enshrouded asymptotic giant branch stars in the solar neighbourhood. {\it Mon. Not. R. Astron. Soc. } {\bf 326} (2), 490–514 (2001).

\noindent[85] Whitelock, P. A., Feast, M. W., van Loon, J. T. \& Zijlstra, A. A. Obscured asymptotic giant branch variables in the Large Magellanic Cloud and the period luminosity relation. {\it Mon. Not. R. Astron. Soc. } 342 (1), 86–104 (2003).

\noindent[86] Whitelock, P. A., Feast, M. W., Marang, F. \& Overbeek, M. D. Mass-loss variations among carbon-rich AGB variables. {\it Mon. Not. R. Astron. Soc. } {\bf 288} (2), 512–532 (1997).

